The Heisenberg double of involutory Hopf algebras and invariants of closed $3$-manifolds

We construct an invariant of closed oriented $3$-manifolds using a finite dimensional, involutory, unimodular and counimodular Hopf algebra $H$. We use the framework of normal o-graphs introduced by R. Benedetti and C. Petronio, in which one can represent a branched ideal triangulation via an oriented virtual knot diagram. We assign a copy of a canonical element of the Heisenberg double $\mathcal{H}(H)$ of $H$ to each real crossing, which represents a branched ideal tetrahedron. The invariant takes values in the cyclic quotient $\mathcal{H}(H)/{[\mathcal{H}(H),\mathcal{H}(H)]}$, which is isomorphic to the base field. In the construction we use only the canonical element and structure constants of $H$ and we do not use any representations of $H$. This, together with the finiteness and locality conditions of the moves for normal o-graphs, makes the calculation of our invariant rather simple and easy to understand. When $H$ is the group algebra of a finite group, the invariant counts the number of group homomorphisms from the fundamental group of the $3$-manifold to the group.

==> Refined invariants for 3-manifolds from Heisenberg doubles/twist_lemma_proof.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3.5, 0) {};
		\node [style=none] (1) at (-4, -0.5) {};
		\node [style=none] (2) at (-3.5, -0.5) {};
		\node [style=none] (3) at (-4, 0) {};
		\node [style=small dot] (4) at (-3.75, -0.25) {};
		\node [style=none] (5) at (-2.75, 0.5) {};
		\node [style=none] (6) at (-2.75, -1) {};
		\node [style=none] (7) at (-4.25, 0.25) {};
		\node [style=none] (8) at (-4.5, 1.25) {};
		\node [style=none] (9) at (-4.25, -0.75) {};
		\node [style=none] (10) at (-4.5, -1.75) {};
		\node [style=none] (11) at (-3.25, 0.25) {};
		\node [style=none] (12) at (4.25, -0.5) {$M$};
		\node [style=none] (13) at (2.25, -0.5) {$\Delta$};
		\node [style=none] (15) at (2.25, -2.25) {};
		\node [style=none] (16) at (2.25, 1.25) {};
		\node [style=none] (17) at (4.25, 1.25) {};
		\node [style=none] (18) at (5.75, -1.25) {};
		\node [style=none] (19) at (5.75, 1.25) {};
		\node [style=none] (20) at (4.25, -0.75) {};
		\node [style=none] (21) at (4.25, 0.8) {};
		\node [style=none] (22) at (4.25, -1.25) {};
		\node [style=none] (23) at (4.25, -1) {};
		\node [style=none] (24) at (2.25, 1.5) {};
		\node [style=none] (25) at (2.25, 0.8) {};
		\node [style=none] (26) at (-1, 0) {};
		\node [style=none] (27) at (0.75, 0) {};
		\node [style=none] (28) at (6.75, 0) {$=$};
		\node [style=none] (29) at (7.55, 0) {};
		\node [style=none] (30) at (9.5, 0) {$M$};
		\node [style=none] (32) at (12.75, 0) {$\Delta^{op}$};
		\node [style=none] (34) at (15, 0) {};
		\node [style=none] (36) at (9, 0.25) {\tiny 1};
		\node [style=none] (37) at (13.1, 0) {};
		\node [style=none] (39) at (12.5, 0.25) {};
		\node [style=none] (40) at (13.75, 0.25) {\tiny 1};
		\node [style=none] (41) at (9.65, 0.15) {};
		\node [style=none] (43) at (9.625, -0.2) {};
		\node [style=none] (44) at (12.5, -0.25) {};
		\node [style=none] (45) at (-0.25, 0.5) {\footnotesize$Z(\,*\,;H)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thicc edge, in=-180, out=45, looseness=0.75] (0.center) to (5.center);
		\draw [style=thicc edge, in=180, out=-60, looseness=0.75] (2.center) to (6.center);
		\draw [style=thicc edge] (1.center) to (4);
		\draw [style=thicc edge] (4) to (0.center);
		\draw [style=thicc edge, bend left=90, looseness=1.75] (5.center) to (6.center);
		\draw [style=thicc edge] (3.center) to (7.center);
		\draw [style=thicc edge, in=135, out=-90, looseness=0.75] (8.center) to (7.center);
		\draw [style=thicc edge, in=-135, out=90, looseness=0.75] (10.center) to (9.center);
		\draw [style=thicc edge] (9.center) to (1.center);
		\draw [style=thicc arrow] (3.center) to (7.center);
		\draw [style=thicc arrow] (0.center) to (11.center);
		\draw [style={tn_arrow}, bend right=60] (13.center) to (12.center);
		\draw [style={tn_arrow}] (13.center) to (15.center);
		\draw [bend left=90, looseness=1.75] (17.center) to (19.center);
		\draw (19.center) to (18.center);
		\draw (17.center) to (21.center);
		\draw [bend right=90, looseness=1.75] (22.center) to (18.center);
		\draw [style={tn_edge}] (20.center) to (22.center);
		\draw (23.center) to (22.center);
		\draw [style={tn_arrow}, in=90, out=-90] (17.center) to (13.center);
		\draw [style={tn_arrow}, in=90, out=-90] (16.center) to (12.center);
		\draw (25.center) to (24.center);
		\draw [style=arrow] (26.center) to (27.center);
		\draw [style={tn_arrow}] (29.center) to (30.center);
		\draw [style={tn_arrow}] (37.center) to (34.center);
		\draw [style={tn_arrow}, bend left=45, looseness=1.25] (41.center) to (39.center);
		\draw [style={tn_arrow}, bend left=45, looseness=1.25] (44.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> twist_lemma_proof.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3.5, 0) {};
		\node [style=none] (1) at (-4, -0.5) {};
		\node [style=none] (2) at (-3.5, -0.5) {};
		\node [style=none] (3) at (-4, 0) {};
		\node [style=small dot] (4) at (-3.75, -0.25) {};
		\node [style=none] (5) at (-2.75, 0.5) {};
		\node [style=none] (6) at (-2.75, -1) {};
		\node [style=none] (7) at (-4.25, 0.25) {};
		\node [style=none] (8) at (-4.5, 1.25) {};
		\node [style=none] (9) at (-4.25, -0.75) {};
		\node [style=none] (10) at (-4.5, -1.75) {};
		\node [style=none] (11) at (-3.25, 0.25) {};
		\node [style=none] (12) at (4.25, -0.5) {$M$};
		\node [style=none] (13) at (2.25, -0.5) {$\Delta$};
		\node [style=none] (15) at (2.25, -2.25) {};
		\node [style=none] (16) at (2.25, 1.25) {};
		\node [style=none] (17) at (4.25, 1.25) {};
		\node [style=none] (18) at (5.75, -1.25) {};
		\node [style=none] (19) at (5.75, 1.25) {};
		\node [style=none] (20) at (4.25, -0.75) {};
		\node [style=none] (21) at (4.25, 0.8) {};
		\node [style=none] (22) at (4.25, -1.25) {};
		\node [style=none] (23) at (4.25, -1) {};
		\node [style=none] (24) at (2.25, 1.5) {};
		\node [style=none] (25) at (2.25, 0.8) {};
		\node [style=none] (26) at (-1, 0) {};
		\node [style=none] (27) at (0.75, 0) {};
		\node [style=none] (28) at (6.75, 0) {$=$};
		\node [style=none] (29) at (7.55, 0) {};
		\node [style=none] (30) at (9.5, 0) {$M$};
		\node [style=none] (32) at (12.75, 0) {$\Delta^{op}$};
		\node [style=none] (34) at (15, 0) {};
		\node [style=none] (36) at (9, 0.25) {\tiny 1};
		\node [style=none] (37) at (13.1, 0) {};
		\node [style=none] (39) at (12.5, 0.25) {};
		\node [style=none] (40) at (13.75, 0.25) {\tiny 1};
		\node [style=none] (41) at (9.65, 0.15) {};
		\node [style=none] (43) at (9.625, -0.2) {};
		\node [style=none] (44) at (12.5, -0.25) {};
		\node [style=none] (45) at (-0.25, 0.5) {\footnotesize$Z(\,*\,;H)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=thicc edge, in=-180, out=45, looseness=0.75] (0.center) to (5.center);
		\draw [style=thicc edge, in=180, out=-60, looseness=0.75] (2.center) to (6.center);
		\draw [style=thicc edge] (1.center) to (4);
		\draw [style=thicc edge] (4) to (0.center);
		\draw [style=thicc edge, bend left=90, looseness=1.75] (5.center) to (6.center);
		\draw [style=thicc edge] (3.center) to (7.center);
		\draw [style=thicc edge, in=135, out=-90, looseness=0.75] (8.center) to (7.center);
		\draw [style=thicc edge, in=-135, out=90, looseness=0.75] (10.center) to (9.center);
		\draw [style=thicc edge] (9.center) to (1.center);
		\draw [style=thicc arrow] (3.center) to (7.center);
		\draw [style=thicc arrow] (0.center) to (11.center);
		\draw [style={tn_arrow}, bend right=60] (13.center) to (12.center);
		\draw [style={tn_arrow}] (13.center) to (15.center);
		\draw [bend left=90, looseness=1.75] (17.center) to (19.center);
		\draw (19.center) to (18.center);
		\draw (17.center) to (21.center);
		\draw [bend right=90, looseness=1.75] (22.center) to (18.center);
		\draw [style={tn_edge}] (20.center) to (22.center);
		\draw (23.center) to (22.center);
		\draw [style={tn_arrow}, in=90, out=-90] (17.center) to (13.center);
		\draw [style={tn_arrow}, in=90, out=-90] (16.center) to (12.center);
		\draw (25.center) to (24.center);
		\draw [style=arrow] (26.center) to (27.center);
		\draw [style={tn_arrow}] (29.center) to (30.center);
		\draw [style={tn_arrow}] (37.center) to (34.center);
		\draw [style={tn_arrow}, bend left=45, looseness=1.25] (41.center) to (39.center);
		\draw [style={tn_arrow}, bend left=45, looseness=1.25] (44.center) to (43.center);
	\end{pgfonlayer}
\end{tikzpicture}

